RPKI-Based Location-Unaware Tor Guard Relay Selection Algorithms

Tor is a well-known anonymous communication tool, used by people with various privacy and security needs. Prior works have exploited routing attacks to observe Tor traffic and deanonymize Tor users. Subsequently, location-aware relay selection algorithms have been proposed to defend against such attacks on Tor. However, location-aware relay selection algorithms are known to be vulnerable to information leakage on client locations and guard placement attacks. Can we design a new location-unaware approach to relay selection while achieving the similar goal of defending against routing attacks? Towards this end, we leverage the Resource Public Key Infrastructure (RPKI) in designing new guard relay selection algorithms. We develop a lightweight Discount Selection algorithm by only incorporating Route Origin Authorization (ROA) information, and a more secure Matching Selection algorithm by incorporating both ROA and Route Origin Validation (ROV) information. Our evaluation results show an increase in the number of ROA-ROV matched client-relay pairs using our Matching Selection algorithm, reaching 48.47% with minimal performance overhead through custom Shadow simulations and benchmarking.

==> metadata.json <==
{
  "title": "RPKI-Based Location-Unaware Tor Guard Relay Selection Algorithms",
  "keywords": ["Tor", "onion routing", "anonymity", "relay selection algorithm"],
  "abstract": "Tor is a well-known anonymous communication tool, used by people with various privacy and security needs. Prior works have exploited routing attacks to observe Tor traffic and deanonymize Tor users. Subsequently, location-aware relay selection algorithms have been proposed to defend against such attacks on Tor. However, location-aware relay selection algorithms are known to be vulnerable to information leakage on client locations and guard placement attacks. Can we design a new location-unaware approach to relay selection while achieving the similar goal of defending against routing attacks? Towards this end, we leverage the Resource Public Key Infrastructure (RPKI) in designing new guard relay selection algorithms. We develop a lightweight Discount Selection algorithm by only incorporating Route Origin Authorization (ROA) information, and a more secure Matching Selection algorithm by incorporating both ROA and Route Origin Validation (ROV) information. Our evaluation results show an increase in the number of ROA-ROV matched client-relay pairs using our Matching Selection algorithm, reaching 48.47% with minimal performance overhead through custom Shadow simulations and benchmarking.",
  "authors": [
    {
      "first_name": "Zhifan",
      "last_name": "Lu",
      "institution": "University of Virginia"
    },
    {
      "first_name": "Siyang",
      "last_name": "Sun",
      "institution": "University of Virginia"
    },
    {
      "first_name": "Yixin",
      "last_name": "Sun",
      "institution": "University of Virginia"
    }
  ],
  "attestation": "I attest that the values in this file are correct and exactly match those in the accompanying pdf file."
}

